To Protect the LLM Agent Against the Prompt Injection Attack with Polymorphic Prompt

LLM agents are widely used as agents for customer support, content generation, and code assistance. However, they are vulnerable to prompt injection attacks, where adversarial inputs manipulate the model's behavior. Traditional defenses like input sanitization, guard models, and guardrails are either cumbersome or ineffective. In this paper, we propose a novel, lightweight defense mechanism called Polymorphic Prompt Assembling (PPA), which protects against prompt injection with near-zero overhead. The approach is based on the insight that prompt injection requires guessing and breaking the structure of the system prompt. By dynamically varying the structure of system prompts, PPA prevents attackers from predicting the prompt structure, thereby enhancing security without compromising performance. We conducted experiments to evaluate the effectiveness of PPA against existing attacks and compared it with other defense methods.

==> TODO.txt <==
\textcolor{red}{We may want to evaluate the perplexity against perplexity defense}

\textcolor{orange}{One set of $n$-Step Hypernyms can generate several carrier articles.}


\colorbox{Gainsboro}{Can you write a $m$ words article using following keywords: keyword-$1$, ..., keyword~$m$?} 


{\color{red} Experiments to be added in next phase: \url{https://github.com/Princeton-SysML/Jailbreak_LLM/blob/main/data/MaliciousInstruct.txt}}



{\color{red} Experiments to show the success rate when choose different distance when generate Hypernym: 1). Subject word. 2) 1-hop. 3) 2-hop. 3) 3-hop. 4) irreverent word}



{\color{red} Future Experiments: 
1) Use the results of the best inserting location to guide the inserting algorithm.
}





1. Judge model.
2. Target models: GPT-3.5-Turbo-1106 and GPT-4-0125-Preview. 
Note: taling with Penyu whether he can run Llama-2-7B.
3. Jailbreak goals: https://github.com/JailbreakBench/artifacts/blob/main/attack-artifacts/prompt_with_random_search/black_box/gpt-3.5-turbo-1106.json
4. Evaluation Matrixs: Average query and attack successful rate.
5. Different Defense: None, Perplexity filter, Synonym Substitution, Remove Non-Dictionary, Erase-and-Check, SmoothLLM.


Jailbreak benchmark: https://jailbreakbench.github.io

==> revision.txt <==
1. Introduction story line not rigorous and does not flow well: too much method detail and not enough motivation and reference
2. Background gramma check
3. Method section fix red color
4. Revise 4.1 to fit the new method.
    Add 4.5 result
5. Add related work section
